COOL-CHIC: Coordinate-based Low Complexity Hierarchical Image Codec

We introduce COOL-CHIC, a Coordinate-based Low Complexity Hierarchical Image Codec. It is a learned alternative to autoencoders with 629 parameters and 680 multiplications per decoded pixel. COOL-CHIC offers compression performance close to modern conventional MPEG codecs such as HEVC and is competitive with popular autoencoder-based systems. This method is inspired by Coordinate-based Neural Representations, where an image is represented as a learned function which maps pixel coordinates to RGB values. The parameters of the mapping function are then sent using entropy coding. At the receiver side, the compressed image is obtained by evaluating the mapping function for all pixel coordinates. COOL-CHIC implementation is made open-source.

==> data/clic20pro-valid/12t_12_mse.txt <==
lambda rate_bpp psnr
0.0001 1.157 40.205
0.0002 0.829 38.360
0.0003 0.680 37.185
0.0004 0.580 36.450
0.0005 0.518 35.929
0.0008 0.393 34.561
0.0010 0.350 34.046
0.0020 0.229 32.341
0.0030 0.178 31.412
0.0040 0.147 30.742
0.0050 0.123 30.155
0.0080 0.087 29.040
0.0100 0.075 28.640
0.0200 0.046 27.335

==> data/clic20pro-valid/24_24_mse.txt <==
lambda rate_bpp psnr
0.0200 0.051 27.612
0.0100 0.078 28.841
0.0080 0.091 29.331
0.0050 0.126 30.390
0.0040 0.150 31.060
0.0030 0.180 31.740
0.0020 0.228 32.606
0.0010 0.337 34.276
0.0008 0.383 34.859
0.0005 0.499 36.194
# 0.0004 0.556 36.528
0.0003 0.645 37.356
0.0002 0.796 38.644
0.0001 1.128 40.516


==> data/clic20pro-valid/ae_lightweight.csv <==
D32
rate;psnr;mac_decoded_pixel
0.499;33.706;1200
0.339;32.521;1200
0.187;30.476;1200
0.118;29.139;1200
D64
rate;psnr;mac_decoded_pixel
0.509;34.865;3800
0.341;32.957;3800
0.191;31.148;3800
0.121;29.681;3800
D128
rate;psnr;mac_decoded_pixel
0.499;35.321;14000
0.332;33.689;14000
0.19;31.563;14000
0.12;30.03;14000
D192
rate;psnr;mac_decoded_pixel
0.488;35.421;29000
0.327;33.876;29000
0.187;31.663;29000
0.118;30.031;29000


==> data/clic20pro-valid/balle18_factorized_mse.txt <==
qp	rate_bpp    psnr
8	1.467	39.78
7	1.044	37.88
6	0.730	36.10
5	0.495	34.02
4	0.344	32.55
3	0.234	31.02
2	0.159	29.69
1	0.109	28.40


==> data/clic20pro-valid/balle18_hyperprior_mse.txt <==
qp	rate_bpp psnr
8	1.234	40.56
7	0.895	38.77
6	0.634	37.27
5	0.443	35.35
4	0.314	33.90
3	0.216	32.20
2	0.148	30.59
1	0.099	29.05


==> data/clic20pro-valid/cheng20_attn_mse.txt <==
qp	rate_bpp	psnr
6	0.521	37.09
5	0.377	35.69
4	0.271	34.37
3	0.173	32.58
2	0.115	31.10
1	0.079	29.74


==> data/clic20pro-valid/hm.txt <==
qp	rate_bpp	psnr
22	1.139	40.32
23	1.012	39.73
24	0.902	39.17
25	0.801	38.57
26	0.708	37.98
27	0.629	37.43
28	0.558	36.88
29	0.494	36.31
30	0.439	35.77
31	0.386	35.21
32	0.339	34.65
33	0.298	34.10
34	0.261	33.55
35	0.228	32.99
36	0.199	32.46
37	0.172	31.91
38	0.148	31.35
39	0.127	30.82
40	0.109	30.30
41	0.093	29.77
42	0.079	29.27
43	0.067	28.78
44	0.057	28.30
45	0.048	27.84
46	0.041	27.38
47	0.034	26.95
48	0.029	26.53
49	0.025	26.10
50	0.021	25.68
51	0.018	25.27



==> data/clic20pro-valid/jpeg.txt <==
qp	rate_bpp	psnr
79	1.125	35.58
78	1.101	35.47
77	1.068	35.36
76	1.027	35.21
75	1.002	35.07
74	0.996	35.00
73	0.962	34.87
72	0.938	34.77
71	0.923	34.69
70	0.903	34.58
69	0.881	34.47
68	0.866	34.39
67	0.844	34.30
66	0.830	34.20
65	0.818	34.12
64	0.800	34.04
63	0.790	33.97
62	0.773	33.89
61	0.765	33.83
60	0.749	33.75
59	0.739	33.68
58	0.731	33.63
57	0.718	33.56
56	0.705	33.49
55	0.694	33.43
54	0.685	33.37
53	0.679	33.32
52	0.669	33.27
51	0.653	33.18
50	0.651	33.15
49	0.648	33.12
48	0.634	33.02
47	0.625	32.98
46	0.621	32.94
45	0.609	32.85
44	0.602	32.81
43	0.590	32.72
42	0.583	32.66
41	0.576	32.62
40	0.562	32.52
39	0.558	32.46
38	0.549	32.40
37	0.537	32.31
36	0.531	32.26
35	0.521	32.17
34	0.508	32.08
33	0.502	32.00
32	0.491	31.89
31	0.481	31.80
30	0.472	31.72
29	0.462	31.62
28	0.454	31.53
27	0.442	31.42
26	0.432	31.29
25	0.422	31.18
24	0.412	31.07
23	0.401	30.93
22	0.390	30.79
21	0.382	30.61
20	0.370	30.44
19	0.360	30.27
18	0.349	30.11
17	0.337	29.91
16	0.325	29.71
15	0.313	29.51
14	0.301	29.27
13	0.289	29.04
12	0.276	28.70
11	0.263	28.40
10	0.249	28.06
9	0.236	27.63
8	0.222	27.16
7	0.209	26.59
6	0.195	25.91
5	0.181	25.10
4	0.168	23.93
3	0.156	22.73
2	0.150	22.55
1	0.150	22.55
0	0.150	22.55


==> data/clic20pro-valid/ours_mse.txt <==
rate_mlp rate psnr
0.007	0.087	28.584
0.008	0.138	30.118
0.008	0.248	32.398
0.008	0.380	34.153
0.008	0.525	35.540
0.009	1.136	39.671
# 0.009	1.565	41.082


==> data/clic20pro-valid/ours_msssim.txt <==
rate_mlp rate msssim
0.007	0.097	11.691
0.008	0.165	14.484
0.008	0.300	16.682
0.008	0.461	19.423
0.009	0.678	21.193
0.009	0.919	22.384
0.010	1.670	25.605


==> data/clic20pro-valid/results_paper.csv <==
lambda;bpp;12t_12
0.0001;1.157;40.205
0.0002;0.829;38.360
0.0003;0.680;37.185
0.0004;0.580;36.450
0.0005;0.518;35.929
0.0008;0.393;34.561
0.0010;0.350;34.046
0.0020;0.229;32.341
0.0030;0.178;31.412
0.0040;0.147;30.742
0.0050;0.123;30.155
0.0080;0.087;29.040
0.0100;0.075;28.640
0.0200;0.046;27.335
;;
lambda;bpp;24_24
0.0200;0.051;27.612
0.0100;0.078;28.841
0.0080;0.091;29.331
0.0050;0.126;30.390
0.0040;0.150;31.060
0.0030;0.180;31.740
0.0020;0.228;32.606
0.0010;0.337;34.276
0.0008;0.383;34.859
0.0005;0.499;36.194
0.0004;0.556;36.528
0.0003;0.645;37.356
0.0002;0.796;38.644
0.0001;1.128;40.516


==> data/clic20pro-valid/vtm.txt <==
qp	rate_bpp	psnr
22	1.040	41.03
23	0.917	40.38
24	0.815	39.79
25	0.721	39.19
26	0.641	38.64
27	0.568	38.07
28	0.503	37.51
29	0.446	36.96
30	0.393	36.41
31	0.346	35.85
32	0.305	35.32
33	0.268	34.77
34	0.235	34.22
35	0.206	33.69
36	0.179	33.15
37	0.155	32.56
38	0.134	32.02
39	0.115	31.48
40	0.099	30.96
41	0.085	30.44
42	0.072	29.93
43	0.061	29.41
44	0.052	28.93
45	0.044	28.45
46	0.037	27.98
47	0.031	27.53
48	0.027	27.08
49	0.022	26.65
50	0.019	26.23
51	0.016	25.80


==> data/complexity/clic_bdrate_mac.txt <==
synth	arm	lambda	bpp	PSNR	mlpcost	Worse	Conf	MAC	BDR/ref
16,16	16,16	5.00E-03	0.15	29.93	0.006	25.29	16,16 / 16,16	1392	15.44%
16,16	16,16	2.00E-03	0.26	32.25	0.007	28.32
16,16	16,16	8.00E-04	0.43	34.42	0.007	31.56
16,16	16,16	3.00E-04	0.72	36.89	0.007	33.37
16,16,16	16,16,16	5.00E-03	0.14	30.32	0.010	25.69	16,16,16 / 16,16,16	2027	4.46%
16,16,16	16,16,16	2.00E-03	0.25	32.63	0.010	28.66
16,16,16	16,16,16	8.00E-04	0.42	34.58	0.010	31.55
16,16,16	16,16,16	3.00E-04	0.70	36.81	0.011	34.06
24,24	24,24	5.00E-03	0.14	30.33	0.011	25.66	24,24 / 24,24	2533	0.00%
24,24	24,24	2.00E-03	0.25	32.68	0.012	28.35
24,24	24,24	8.00E-04	0.42	34.95	0.012	31.85
24,24	24,24	3.00E-04	0.68	37.53	0.013	35.14
24,24,24	24,24,24	5.00E-03	0.14	30.56	0.017	25.70	24,24,24 / 24,24,24	3933	-3.74%
24,24,24	24,24,24	2.00E-03	0.25	32.78	0.018	28.52
24,24,24	24,24,24	8.00E-04	0.42	35.13	0.019	31.99
24,24,24	24,24,24	3.00E-04	0.69	37.71	0.020	35.21
24,24,24	32,32,32	5.00E-03	0.15	30.32	0.020	25.52	24,24,24 / 32,32,32	5437	6.49%
24,24,24	32,32,32	2.00E-03	0.24	32.39	0.022	27.58
24,24,24	32,32,32	8.00E-04	0.40	34.40	0.023	31.62
24,24,24	32,32,32	3.00E-04	0.67	36.78	0.024	32.85
32,32	32,32	5.00E-03	0.14	30.50	0.017	25.66	32,32 / 32,32	3973	-2.74%
32,32	32,32	2.00E-03	0.25	32.78	0.018	29.05
32,32	32,32	8.00E-04	0.42	35.16	0.019	31.93
32,32	32,32	3.00E-04	0.69	37.69	0.020	35.10
32,32,32	32,32,32	5.00E-03	0.14	30.51	0.027	25.68	32,32,32 / 32,32,32	6437	-3.29%
32,32,32	32,32,32	2.00E-03	0.25	32.87	0.028	28.78
32,32,32	32,32,32	8.00E-04	0.43	35.24	0.030	32.09
32,32,32	32,32,32	3.00E-04	0.68	37.69	0.031	34.98
32,32,32	24,24,24	5.00E-03	0.14	30.22	0.021	25.69	32,32,32 / 24,24,24	4933	4.29%
32,32,32	24,24,24	2.00E-03	0.25	32.56	0.022	28.36
32,32,32	24,24,24	8.00E-04	0.41	34.60	0.023	31.74
32,32,32	24,24,24	3.00E-04	0.68	36.92	0.025	33.00
48,48	48,48	5.00E-03	0.15	30.62	0.032	25.78	48,48 / 48,48	7748	-3.27%
48,48	48,48	2.00E-03	0.26	32.91	0.033	28.40
48,48	48,48	8.00E-04	0.42	35.19	0.034	32.15
48,48	48,48	3.00E-04	0.68	37.68	0.036	35.26
48,48,48	48,48,48	5.00E-03	0.16	30.69	0.051	25.75	48,48,48 / 48,48,48	13236	1.28%
48,48,48	48,48,48	2.00E-03	0.27	32.90	0.053	28.19
48,48,48	48,48,48	8.00E-04	0.44	35.26	0.054	31.74
48,48,48	48,48,48	3.00E-04	0.69	37.71	0.058	35.26
64,64	64,64	5.00E-03	0.16	30.72	0.049	25.73	64,64 / 64,64	12718	-1.04%
64,64	64,64	2.00E-03	0.26	32.91	0.050	28.33
64,64	64,64	8.00E-04	0.43	35.27	0.053	31.80
64,64	64,64	3.00E-04	0.68	37.66	0.055	34.84
64,64	64,64	5.00E-03	0.16	30.72	0.049	25.73	64,64 / 64,64	12718	-1.04%
64,64	64,64	2.00E-03	0.26	32.91	0.050	28.33
64,64	64,64	8.00E-04	0.43	35.27	0.053	31.80
64,64	64,64	3.00E-04	0.68	37.66	0.055	34.84
64,64,64	64,64,64	5.00E-03	0.19	30.41	0.084	25.85	64,64,64 / 64,64,64	22424	12.21%
64,64,64	64,64,64	2.00E-03	0.29	32.94	0.090	28.78
64,64,64	64,64,64	8.00E-04	0.49	35.15	0.093	31.86
64,64,64	64,64,64	3.00E-04	0.74	37.73	0.095	35.29

==> data/complexity/kodak_bdrate_mac.txt <==
archi bdrate mac
8_8 13.966   507
12t_12 7.272   680
12_12 7.469   872
16t_16 6.124  1056
16_16 4.584  1312
20t_20 4.655  1507
20_20 3.431  1827
24t_24 4.505  2032
24_24 2.637  2416
32_32 5.879  3819
48_48 16.836  7520
64_64 30.209 12416

==> data/context_study_kodak/ctx_1.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.120	0.031	0.151	26.747	9.962
0.212	0.033	0.245	28.452	11.499
0.418	0.033	0.451	30.927	13.902
0.689	0.035	0.723	33.488	16.166
0.936	0.035	0.971	35.393	17.810
1.799	0.038	1.837	40.326	22.115


==> data/context_study_kodak/ctx_2.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.118	0.034	0.152	26.897	10.058
0.208	0.036	0.243	28.614	11.631
0.397	0.037	0.434	31.216	14.176
0.659	0.038	0.697	33.751	16.384
0.901	0.039	0.940	35.751	18.051
1.702	0.042	1.744	40.576	22.374


==> data/context_study_kodak/ctx_3.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.124	0.038	0.162	27.085	10.149
0.206	0.040	0.245	28.708	11.828
0.413	0.040	0.453	31.362	14.183
0.655	0.042	0.697	33.785	16.408
0.895	0.043	0.938	35.750	18.082
1.686	0.046	1.733	40.546	22.316


==> data/context_study_kodak/ctx_4.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.125	0.042	0.167	27.002	10.298
0.213	0.044	0.257	28.757	11.816
0.403	0.045	0.447	31.278	14.228
0.654	0.048	0.701	33.833	16.457
0.871	0.049	0.920	35.659	18.084
1.659	0.053	1.711	40.618	22.322

==> data/context_study_kodak/ctx_5.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.126	0.048	0.173	27.003	10.271
0.208	0.050	0.258	28.649	11.828
0.407	0.052	0.459	31.292	14.277
0.657	0.053	0.709	33.825	16.402
0.881	0.056	0.937	35.734	18.085
1.659	0.060	1.719	40.589	22.400


==> data/context_study_kodak/ctx_6.txt <==
rate_y   rate_mlp rate    psnr    ms_ssim_db
0.123	0.053	0.177	26.964	10.285
0.211	0.055	0.266	28.654	11.817
0.395	0.059	0.454	31.224	14.207
0.657	0.061	0.719	33.880	16.435
0.871	0.062	0.934	35.784	18.138
1.643	0.068	1.711	40.661	22.431


==> data/encoding_time/bd_rate_vs_balle.txt <==
itr time_second bd_rate
100.0 1.628227413395754 111.33782564224606
200.0 3.267724767893108 80.32402336446161
300.0 4.907689053607394 63.62034338826537
400.0 6.547118947787288 54.99106110605254
500.0 8.187477413395756 48.64636144970784
600.0 9.829409953078294 44.54384719992592
700.0 11.46909117000951 41.267738946015676
800.0 13.10898667265501 38.646192230358146
900.0 14.75010042926877 37.328784520187554
1000.0 16.39195624937459 35.692116706575995
1100.0 18.032353074771414 33.75312642900772
1200.0 19.671548841967184 32.91149988159088
1300.0 21.310853074771416 31.32950812947517
1400.0 22.947888789057128 30.388242037404133
1500.0 24.587109688528027 29.637220021026334
1600.0 26.22516524408358 28.68262025787578
1700.0 27.86333720175554 27.936214860988894
1800.0 29.50216259858094 27.242646867471887
1900.0 31.14112688429523 26.963590176754494
2000.0 32.77930413297247 25.92665206378428
2100.0 34.418535614453965 25.267171885879634
2200.0 36.05717979434813 25.399464048148456
2300.0 37.69400254567089 24.88120310605293
2400.0 39.33239011180846 24.2103195079453
2500.0 40.97177238694072 23.901741682482715
2600.0 42.61107529699364 23.53609108499468
2700.0 44.25114011180845 22.867698644521827
2800.0 45.88978693720527 23.098177769823657
2900.0 47.53052370969204 22.0209642498822
3000.0 49.17067847159681 22.200311450594135
3100.0 50.81040333932168 21.86356037757926
3200.0 52.44821021762857 21.11383482698748
3300.0 54.0866017520201 21.069711839231275
3400.0 55.727179794348125 21.006359618009228
3500.0 57.36750783667617 20.326378121470423
3600.0 59.005113656781994 20.334011658602936
3700.0 60.646846461014796 20.39613087065868
3800.0 62.29037952979786 19.82375447175717
3900.0 63.93260439752273 19.68059875703736
4000.0 65.57563349805184 19.335171619195734
4100.0 67.21783191075026 19.215189858060345
4200.0 68.86071154037987 19.01369503623829
4300.0 70.50343640810475 18.78889579280074
4400.0 72.14702370969205 18.729304448576233
4500.0 73.79067450334286 18.81648027594778
4600.0 75.43268111709946 18.555714109931888
4700.0 77.0769800588984 18.184086193382456
4800.0 78.72032794249628 18.08975869806875
4900.0 80.36388878905713 17.917873058608347
5000.0 82.00709381551216 17.926749488562365
5100.0 83.650486672655 17.330155005919767
5200.0 85.29473270440106 17.504627627509816
5300.0 86.93821021762857 17.10432451832995
5400.0 88.5793398472582 17.12738482815388
5500.0 90.22232132873967 17.186620989765643
5600.0 91.86319831286664 17.129423951321176
5700.0 93.50487027053862 16.54838831621388
5800.0 95.14693508535343 16.704514746127575
5900.0 96.78918376260212 16.529229580424776
6000.0 98.43198270440105 16.112666925263653
6100.0 100.0746943446127 16.012494868343996
6200.0 101.717363656782 15.856130513657863
6300.0 103.36076974143809 15.990227319776928
6400.0 105.00282529699366 16.0236057781201
6500.0 106.64523931815768 15.453762959154659
6600.0 108.28805148746984 15.883883231943452
6700.0 109.92994169911003 15.372270203109517
6800.0 111.57378429170264 15.222394872449652
6900.0 113.21721947688779 15.122335623535266
7000.0 114.86129090545926 15.195656247125466
7100.0 116.50420624937462 15.228679466411133
7200.0 118.1483808525492 14.71254091319889
7300.0 119.79246418588254 14.903764471946213
7400.0 121.43764275731111 14.73969926681573
7500.0 123.08158191075024 14.337954494021465
7600.0 124.72553958270792 14.381399979054276
7700.0 126.37050122291957 14.659782401247433
7800.0 128.01422476789313 14.330014252581446
7900.0 129.65812027053866 14.614542238614137
8000.0 131.30187820704654 13.945168108794647
8100.0 132.94693508535343 14.078288835089303
8200.0 134.59205545572382 14.090465402946384
8300.0 136.23697476789314 14.431098324654744
8400.0 137.88210307477144 13.99432536196159
8500.0 139.52569699011534 13.47054135796164
8600.0 141.1693689477873 13.733369552384534
8700.0 142.81202106418942 13.480216862407213
8800.0 144.45565598482432 13.658532075543572
8900.0 146.09917979434812 13.587003661314734
9000.0 147.7426480483164 13.535286206766962
9100.0 149.38728032344866 13.337762056886815
9200.0 151.03115730757568 12.994221676479434
9300.0 152.67490730757567 13.185203901233212
9400.0 154.3176758260942 13.079427083312511
9500.0 155.961699635618 12.892669089484476
9600.0 157.60554355096193 13.141599154818074
9700.0 159.24889408006243 12.951455436533132
9800.0 160.8913848208032 12.54620470437844
9900.0 162.53380810122644 12.722002818242096
10000.0 164.1765660377344 12.7831776348444

==> data/encoding_time/bd_rate_vs_coin.txt <==
itr time_second bd_rate
100.0 1.628227413395754 -31.298745979317722
200.0 3.267724767893108 -42.1204458621935
300.0 4.907689053607394 -47.40940056587994
400.0 6.547118947787288 -50.43444926346752
500.0 8.187477413395756 -52.313689257596785
600.0 9.829409953078294 -53.67172150875567
700.0 11.46909117000951 -54.6496488432316
800.0 13.10898667265501 -55.43004019791886
900.0 14.75010042926877 -56.05416767553305
1000.0 16.39195624937459 -56.66823900288701
1100.0 18.032353074771414 -57.13205532348466
1200.0 19.671548841967184 -57.5164734022618
1300.0 21.310853074771416 -57.88689559661877
1400.0 22.947888789057128 -58.13805722408556
1500.0 24.587109688528027 -58.532157980910696
1600.0 26.22516524408358 -58.67605341150208
1700.0 27.86333720175554 -58.986318770202864
1800.0 29.50216259858094 -59.24894424467701
1900.0 31.14112688429523 -59.33742309891634
2000.0 32.77930413297247 -59.68855538419202
2100.0 34.418535614453965 -59.81904999475902
2200.0 36.05717979434813 -59.842485268905364
2300.0 37.69400254567089 -60.07400060750396
2400.0 39.33239011180846 -60.28592327441113
2500.0 40.97177238694072 -60.22302689571224
2600.0 42.61107529699364 -60.474709656227944
2700.0 44.25114011180845 -60.643798354825506
2800.0 45.88978693720527 -60.78417773288622
2900.0 47.53052370969204 -60.78622719937328
3000.0 49.17067847159681 -60.916931835859685
3100.0 50.81040333932168 -61.008970003589
3200.0 52.44821021762857 -61.136287904379806
3300.0 54.0866017520201 -61.25274489852887
3400.0 55.727179794348125 -61.34177977888734
3500.0 57.36750783667617 -61.42277796011189
3600.0 59.005113656781994 -61.46968236072829
3700.0 60.646846461014796 -61.60429717408267
3800.0 62.29037952979786 -61.63385707455535
3900.0 63.93260439752273 -61.70011098714732
4000.0 65.57563349805184 -61.82241893192452
4100.0 67.21783191075026 -61.825933642997775
4200.0 68.86071154037987 -61.93268367096712
4300.0 70.50343640810475 -61.90785119585641
4400.0 72.14702370969205 -62.04725976038073
4500.0 73.79067450334286 -61.984485272329934
4600.0 75.43268111709946 -62.0752249428977
4700.0 77.0769800588984 -62.15725794178199
4800.0 78.72032794249628 -62.29049378796343
4900.0 80.36388878905713 -62.25276044712671
5000.0 82.00709381551216 -62.34220002766202
5100.0 83.650486672655 -62.35668022433788
5200.0 85.29473270440106 -62.34620250148788
5300.0 86.93821021762857 -62.51657025408577
5400.0 88.5793398472582 -62.58949469482482
5500.0 90.22232132873967 -62.519337737798
5600.0 91.86319831286664 -62.62416249938357
5700.0 93.50487027053862 -62.65229683698972
5800.0 95.14693508535343 -62.72449564233425
5900.0 96.78918376260212 -62.73306718890312
6000.0 98.43198270440105 -62.83234848356638
6100.0 100.0746943446127 -62.7711189927784
6200.0 101.717363656782 -62.86138302085834
6300.0 103.36076974143809 -62.90625106573948
6400.0 105.00282529699366 -62.99964207964518
6500.0 106.64523931815768 -62.963906390562286
6600.0 108.28805148746984 -62.97805971400161
6700.0 109.92994169911003 -63.10292374002575
6800.0 111.57378429170264 -63.14581305756957
6900.0 113.21721947688779 -63.14370283306329
7000.0 114.86129090545926 -63.12438176311825
7100.0 116.50420624937462 -63.161720114532706
7200.0 118.1483808525492 -63.26877719782418
7300.0 119.79246418588254 -63.26543378714315
7400.0 121.43764275731111 -63.314059607483195
7500.0 123.08158191075024 -63.33342503988986
7600.0 124.72553958270792 -63.441721675984894
7700.0 126.37050122291957 -63.38587284750364
7800.0 128.01422476789313 -63.44465682158085
7900.0 129.65812027053866 -63.448884413670704
8000.0 131.30187820704654 -63.51407750702376
8100.0 132.94693508535343 -63.53855708809903
8200.0 134.59205545572382 -63.465272491811895
8300.0 136.23697476789314 -63.61101971476669
8400.0 137.88210307477144 -63.57420965483359
8500.0 139.52569699011534 -63.68136623568476
8600.0 141.1693689477873 -63.67940437544928
8700.0 142.81202106418942 -63.7158341641673
8800.0 144.45565598482432 -63.72850440925318
8900.0 146.09917979434812 -63.800458843371175
9000.0 147.7426480483164 -63.77782786615036
9100.0 149.38728032344866 -63.805404478713726
9200.0 151.03115730757568 -63.84421754585199
9300.0 152.67490730757567 -63.787475014674264
9400.0 154.3176758260942 -63.82727214863303
9500.0 155.961699635618 -63.87780933760475
9600.0 157.60554355096193 -63.92266718196347
9700.0 159.24889408006243 -63.83282302779707
9800.0 160.8913848208032 -63.865675715084144
9900.0 162.53380810122644 -63.952475943296626
10000.0 164.1765660377344 -63.94860766167228

==> data/encoding_time/bd_rate_vs_hm.txt <==
itr time_second bd_rate
100.0 1.628227413395754 148.1702154667608
200.0 3.267724767893108 107.94104387450952
300.0 4.907689053607394 86.66724005743063
400.0 6.547118947787288 75.80389018506655
500.0 8.187477413395756 68.09652483885364
600.0 9.829409953078294 62.933491462643865
700.0 11.46909117000951 59.099641873462815
800.0 13.10898667265501 55.83644849498801
900.0 14.75010042926877 54.137828849861094
1000.0 16.39195624937459 52.193260311800806
1100.0 18.032353074771414 49.98091223334755
1200.0 19.671548841967184 48.72864502509442
1300.0 21.310853074771416 46.89955768965357
1400.0 22.947888789057128 45.68152254294293
1500.0 24.587109688528027 44.833834284137744
1600.0 26.22516524408358 43.74568611803189
1700.0 27.86333720175554 42.93029498090035
1800.0 29.50216259858094 41.98536798592172
1900.0 31.14112688429523 41.93872177166749
2000.0 32.77930413297247 40.46273540599466
2100.0 34.418535614453965 39.746276542670664
2200.0 36.05717979434813 40.071415473963135
2300.0 37.69400254567089 39.11294840477111
2400.0 39.33239011180846 38.46610067009675
2500.0 40.97177238694072 38.09209352118374
2600.0 42.61107529699364 37.57319058437636
2700.0 44.25114011180845 36.69816151231178
2800.0 45.88978693720527 36.84576058187237
2900.0 47.53052370969204 35.87055607336087
3000.0 49.17067847159681 36.04843497977737
3100.0 50.81040333932168 35.49181110022357
3200.0 52.44821021762857 34.673750986084585
3300.0 54.0866017520201 34.721956312950894
3400.0 55.727179794348125 34.634201437164826
3500.0 57.36750783667617 33.710555610222805
3600.0 59.005113656781994 33.73435163141343
3700.0 60.646846461014796 33.81273921331025
3800.0 62.29037952979786 33.17600251100408
3900.0 63.93260439752273 32.97334111204364
4000.0 65.57563349805184 32.487563209558076
4100.0 67.21783191075026 32.54773926368599
4200.0 68.86071154037987 32.13746348071891
4300.0 70.50343640810475 31.937098457579594
4400.0 72.14702370969205 31.828801017021945
4500.0 73.79067450334286 31.99801998058831
4600.0 75.43268111709946 31.576728886147308
4700.0 77.0769800588984 31.29967924059336
4800.0 78.72032794249628 31.0661289171003
4900.0 80.36388878905713 30.909868767419347
5000.0 82.00709381551216 30.98503437130904
5100.0 83.650486672655 30.32407770724268
5200.0 85.29473270440106 30.419321518379782
5300.0 86.93821021762857 30.024556113697898
5400.0 88.5793398472582 30.018748622746582
5500.0 90.22232132873967 30.068639760608697
5600.0 91.86319831286664 29.959233911191486
5700.0 93.50487027053862 29.3796366367161
5800.0 95.14693508535343 29.405354652254402
5900.0 96.78918376260212 29.276565525887754
6000.0 98.43198270440105 28.855181593774006
6100.0 100.0746943446127 28.830925323869927
6200.0 101.717363656782 28.62189457754818
6300.0 103.36076974143809 28.67901421845516
6400.0 105.00282529699366 28.657765484304363
6500.0 106.64523931815768 28.128228089784724
6600.0 108.28805148746984 28.53987412133101
6700.0 109.92994169911003 27.940677758585196
6800.0 111.57378429170264 27.80870432044724
6900.0 113.21721947688779 27.712684492035567
7000.0 114.86129090545926 27.733757650921188
7100.0 116.50420624937462 27.704595114768615
7200.0 118.1483808525492 27.292258879347344
7300.0 119.79246418588254 27.37697757223385
7400.0 121.43764275731111 27.259309073799788
7500.0 123.08158191075024 26.975578840569646
7600.0 124.72553958270792 26.814433043086904
7700.0 126.37050122291957 27.06505356048481
7800.0 128.01422476789313 26.80268902593903
7900.0 129.65812027053866 27.02206109714933
8000.0 131.30187820704654 26.36537363275999
8100.0 132.94693508535343 26.461761255829998
8200.0 134.59205545572382 26.53988808488976
8300.0 136.23697476789314 26.721599309760325
8400.0 137.88210307477144 26.339368406283768
8500.0 139.52569699011534 25.852267437976685
8600.0 141.1693689477873 26.093937891504183
8700.0 142.81202106418942 25.825749042811697
8800.0 144.45565598482432 25.934119359747253
8900.0 146.09917979434812 25.85804493668007
9000.0 147.7426480483164 25.837414363227683
9100.0 149.38728032344866 25.570871909334336
9200.0 151.03115730757568 25.315986768565523
9300.0 152.67490730757567 25.55678678911637
9400.0 154.3176758260942 25.399682065408633
9500.0 155.961699635618 25.131662470076478
9600.0 157.60554355096193 25.279105247760892
9700.0 159.24889408006243 25.351138558059816
9800.0 160.8913848208032 24.875540538961726
9900.0 162.53380810122644 25.077638230799472
10000.0 164.1765660377344 25.08940864823439

==> data/encoding_time/bd_rate_vs_jpeg.txt <==
itr time_second bd_rate
100.0 1.628227413395754 -19.346032916787504
200.0 3.267724767893108 -30.531766217355482
300.0 4.907689053607394 -36.68564332824143
400.0 6.547118947787288 -39.88641265830882
500.0 8.187477413395756 -41.999918342176045
600.0 9.829409953078294 -43.419854613011225
700.0 11.46909117000951 -44.51501202974074
800.0 13.10898667265501 -45.28205976245655
900.0 14.75010042926877 -45.809178482113545
1000.0 16.39195624937459 -46.46243108348155
1100.0 18.032353074771414 -46.96853726396857
1200.0 19.671548841967184 -47.337968229528386
1300.0 21.310853074771416 -47.721129511375295
1400.0 22.947888789057128 -48.125298822630036
1500.0 24.587109688528027 -48.38702984279271
1600.0 26.22516524408358 -48.57176582484223
1700.0 27.86333720175554 -48.92333487801489
1800.0 29.50216259858094 -49.17853048226459
1900.0 31.14112688429523 -49.30014131689037
2000.0 32.77930413297247 -49.5600968324732
2100.0 34.418535614453965 -49.7749313788164
2200.0 36.05717979434813 -49.805790107231985
2300.0 37.69400254567089 -49.972733352528266
2400.0 39.33239011180846 -50.22654291399533
2500.0 40.97177238694072 -50.15913051344785
2600.0 42.61107529699364 -50.37602487302475
2700.0 44.25114011180845 -50.584683953933926
2800.0 45.88978693720527 -50.62428637747318
2900.0 47.53052370969204 -50.70876568891099
3000.0 49.17067847159681 -50.76527263601525
3100.0 50.81040333932168 -50.899187141087566
3200.0 52.44821021762857 -51.04989981608619
3300.0 54.0866017520201 -51.20910683066222
3400.0 55.727179794348125 -51.18750323242733
3500.0 57.36750783667617 -51.396911902780616
3600.0 59.005113656781994 -51.35352714488164
3700.0 60.646846461014796 -51.39628638939033
3800.0 62.29037952979786 -51.62417511409176
3900.0 63.93260439752273 -51.652641247844144
4000.0 65.57563349805184 -51.631969135240155
4100.0 67.21783191075026 -51.68845458329423
4200.0 68.86071154037987 -51.72678927247907
4300.0 70.50343640810475 -51.781354385150145
4400.0 72.14702370969205 -51.903125861710485
4500.0 73.79067450334286 -51.91407419568335
4600.0 75.43268111709946 -51.967529131048806
4700.0 77.0769800588984 -51.9417458283695
4800.0 78.72032794249628 -52.090656702451874
4900.0 80.36388878905713 -52.141244478507495
5000.0 82.00709381551216 -52.24281619318663
5100.0 83.650486672655 -52.256361876539636
5200.0 85.29473270440106 -52.255143770401226
5300.0 86.93821021762857 -52.418126253724914
5400.0 88.5793398472582 -52.46833671721258
5500.0 90.22232132873967 -52.36607124222168
5600.0 91.86319831286664 -52.47112634768341
5700.0 93.50487027053862 -52.529248791765035
5800.0 95.14693508535343 -52.58642560508062
5900.0 96.78918376260212 -52.635258509239314
6000.0 98.43198270440105 -52.75657249241086
6100.0 100.0746943446127 -52.666085099453454
6200.0 101.717363656782 -52.780353114361134
6300.0 103.36076974143809 -52.776394799637075
6400.0 105.00282529699366 -52.877004777020645
6500.0 106.64523931815768 -52.93538032881159
6600.0 108.28805148746984 -52.945801580406126
6700.0 109.92994169911003 -52.95635178279914
6800.0 111.57378429170264 -53.035458109971145
6900.0 113.21721947688779 -52.97978920186435
7000.0 114.86129090545926 -53.05893656525331
7100.0 116.50420624937462 -53.05302593531464
7200.0 118.1483808525492 -53.15690909382938
7300.0 119.79246418588254 -53.07206643641882
7400.0 121.43764275731111 -53.14878804734905
7500.0 123.08158191075024 -53.31017651713941
7600.0 124.72553958270792 -53.3484415435254
7700.0 126.37050122291957 -53.324793173523666
7800.0 128.01422476789313 -53.37627349258519
7900.0 129.65812027053866 -53.24290407766236
8000.0 131.30187820704654 -53.36836093303729
8100.0 132.94693508535343 -53.41127548161546
8200.0 134.59205545572382 -53.30480768978805
8300.0 136.23697476789314 -53.434597988298016
8400.0 137.88210307477144 -53.438149701641755
8500.0 139.52569699011534 -53.53430330723861
8600.0 141.1693689477873 -53.482964292556126
8700.0 142.81202106418942 -53.59156594510661
8800.0 144.45565598482432 -53.56804228959643
8900.0 146.09917979434812 -53.58300961331513
9000.0 147.7426480483164 -53.66757394545496
9100.0 149.38728032344866 -53.65262425057649
9200.0 151.03115730757568 -53.7221305341171
9300.0 152.67490730757567 -53.63494303873437
9400.0 154.3176758260942 -53.69150633211528
9500.0 155.961699635618 -53.72491919665513
9600.0 157.60554355096193 -53.794046729562965
9700.0 159.24889408006243 -53.69274201437193
9800.0 160.8913848208032 -53.77576645194697
9900.0 162.53380810122644 -53.794392405509306
10000.0 164.1765660377344 -53.84432753693835

==> data/kodak/12t_12_mse.txt <==
lambda rate_bpp psnr
0.0001 1.72462264 40.83397259
0.0002 1.342464447 38.72669566
0.0003 1.144428335 37.43046381
0.0004 1.018843766 36.4939651
0.0005 0.909675116 35.73512027
0.0008 0.709250746 34.04881613
0.001 0.615218961 33.23149119
0.002 0.4057171 31.03581941
0.003 0.306786079 29.82609754
0.004 0.253577281 29.07440211
0.005 0.212604927 28.43658163
0.008 0.151331936 27.28298364
0.01 0.127469051 26.73753407
0.02 0.078328712 25.34728912


==> data/kodak/24_24_mse.txt <==
lambda rate_bpp psnr
0.0001 1.652121315 40.89361766
0.0002 1.28937111 38.89156919
0.0003 1.096766546 37.5631338
0.0004 0.972239099 36.59420335
0.0005 0.874872824 35.89295961
0.0008 0.687921559 34.21810164
0.001 0.606198334 33.45348477
0.002 0.409863475 31.38320242
0.003 0.320617547 30.19761503
0.004 0.267384754 29.34869625
0.005 0.232735985 28.79648494
0.008 0.174579921 27.64912966
0.01 0.152204244 27.13002289
0.02 0.10207172 25.62874675


==> data/kodak/balle18_factorized_mse.txt <==
qp	rate_bpp	psnr
1	0.12262302	26.17128553
2	0.188530816	27.42471787
3	0.287804498	28.78748981
4	0.440368652	30.45534925
5	0.64811537	32.17675828
6	0.966959635	34.83055464
7	1.351152208	36.97410466
8	1.833248562	39.29929609


==> data/kodak/balle18_hyperprior_mse.txt <==
qp	rate_bpp	psnr
1	0.131296794	27.02206708
2	0.208892822	28.66939091
3	0.319847955	30.49876145
4	0.478400336	32.43260334
5	0.668690999	34.11759036
6	0.938835992	36.4871606
7	1.25914171	38.35147611
8	1.660210503	40.32575105

==> data/kodak/cheng20_attn_mse.txt <==
qp	rate_bpp	psnr
1	0.115532769	27.92416956
2	0.174441867	29.27896191
3	0.269039578	30.83256049
4	0.426971436	33.0035668
5	0.595248752	34.60857523
6	0.805979411	36.27142918


==> data/kodak/coin.txt <==
rate psnr
0.0368 22.408
0.07361 23.205
0.1604 24.6410833
0.3074 26.412125
0.6109 28.408
1.209 30.644
% Coin bd rate vs ours_mse: 181.9 %



==> data/kodak/coinpp.txt <==
rate psnr
0.06656413525342941 23.68178367614746
0.1324574202299118 24.926698684692383
0.2659042477607727 26.142541885375977
0.3982515782117843 27.031984329223633
0.5365909337997437 27.798105239868164

==> data/kodak/hm.txt <==
qp	rate_bpp	psnr
51	0.025268555	23.29933776
50	0.029771593	23.67064835
49	0.035734389	24.08638336
48	0.042326185	24.50972418
47	0.050273471	24.94361553
46	0.059973823	25.41062072
45	0.071145799	25.86782769
44	0.084638808	26.3458717
43	0.100600349	26.85769957
42	0.119446648	27.37058799
41	0.140771654	27.88036653
40	0.165771484	28.43733094
39	0.193840875	29.00231167
38	0.226114909	29.56129636
37	0.264620463	30.18130202
36	0.306667752	30.78415755
35	0.352073669	31.39432264
34	0.404819065	32.038268
33	0.462635464	32.68163522
32	0.525377909	33.33547527
31	0.597053528	34.00364666
30	0.675342136	34.68972689
29	0.754926046	35.33518741
28	0.846291436	36.02064801
27	0.942329407	36.68083364
26	1.045720418	37.3365619
25	1.162627326	38.0185843
24	1.284692552	38.68708189
23	1.409112718	39.30814057
22	1.54954444	39.93463698

==> data/kodak/jpeg.txt <==
qp	rate_bpp	psnr
79	1.525236342	34.8130062
78	1.493685404	34.65421915
77	1.452624003	34.50566485
76	1.401131524	34.31399493
75	1.367600335	34.13054091
74	1.35758294	34.03704592
73	1.314849854	33.86753683
72	1.284329732	33.74539276
71	1.263971965	33.63178754
70	1.238757663	33.49570213
69	1.209424337	33.35947739
68	1.189481099	33.25308802
67	1.162161933	33.14154939
66	1.143995497	33.02789304
65	1.126478407	32.91932392
64	1.104337904	32.82103926
63	1.091089884	32.73066468
62	1.069095188	32.62814283
61	1.056582133	32.54874918
60	1.03658549	32.45144601
59	1.023175557	32.36369504
58	1.012536791	32.2967155
57	0.994667901	32.20833002
56	0.978990343	32.12751979
55	0.963646783	32.04608006
54	0.95176612	31.97085965
53	0.94277615	31.90051939
52	0.929573059	31.8430006
51	0.909598456	31.74098598
50	0.905520969	31.69427289
49	0.901442634	31.64776738
48	0.883314345	31.54577005
47	0.871844822	31.4958377
46	0.864687602	31.43683589
45	0.849210951	31.33790974
44	0.840131124	31.28643014
43	0.823445638	31.17489156
42	0.813478258	31.09702797
41	0.804250081	31.05149757
40	0.785571628	30.93146649
39	0.779033237	30.86264142
38	0.767808702	30.78871777
37	0.751000298	30.68757784
36	0.743103027	30.62290564
35	0.728571574	30.51871965
34	0.711793688	30.40963003
33	0.70225101	30.32309865
32	0.686729431	30.20834139
31	0.673134698	30.10548263
30	0.659792582	30.00157861
29	0.645818922	29.89141804
28	0.633494907	29.78526444
27	0.617232429	29.66983649
26	0.602671305	29.53180294
25	0.587676154	29.40752789
24	0.573367649	29.28379132
23	0.557778252	29.13709354
22	0.541648865	28.98713295
21	0.525771247	28.85768553
20	0.508269416	28.67456086
19	0.492713928	28.5000351
18	0.477264404	28.34659711
17	0.459219191	28.14593224
16	0.441468981	27.92911023
15	0.423098246	27.71188723
14	0.404252794	27.46384086
13	0.386786567	27.23532507
12	0.366207547	26.92210858
11	0.3469713	26.61856416
10	0.326588949	26.29597223
9	0.306045532	25.89748039
8	0.284738329	25.5095081
7	0.263965183	25.02580151
6	0.242518955	24.3996876
5	0.221154107	23.59906753
4	0.200492859	22.58670409
3	0.181832208	21.51192738
2	0.173194885	21.29470482
1	0.173088074	21.29270146
0	0.173088074	21.29270146

==> data/kodak/rate_mlp.txt <==
share_rate_mlp rate
17.40 0.103
11.20 0.155
9.30 0.182
6.80 0.244
5.80 0.281
4.80 0.343
3.70 0.439
2.50 0.656
2.20 0.737
1.80 0.908
1.60 0.996
1.40 1.123
1.20 1.309
1.00 1.681

==> data/kodak/results_paper.csv <==
lambda;bpp;8_8
0.0001;1.786011557;40.71021308
0.0002;1.374654437;38.62204683
0.0003;1.184914229;37.32204462
0.0004;1.047010221;36.33828111
0.0005;0.949683078;35.67310673
0.0008;0.753830854;33.98852592
0.001;0.652676754;33.10744141
0.002;0.423777891;30.90285333
0.003;0.323167701;29.71443807
0.004;0.261251917;28.90929582
0.005;0.22197446;28.38169226
0.008;0.159725662;27.27397124
0.01;0.1349902;26.74127932
0.02;0.081139634;25.38868236
;;
lambda;bpp;20_20
0.0001;1.657488058;40.86991699
0.0002;1.293215533;38.78581255
0.0003;1.099440875;37.52163624
0.0004;0.967572446;36.54200137
0.0005;0.875795393;35.83525089
0.0008;0.682996078;34.11648787
0.001;0.599630332;33.31994443
0.002;0.405647998;31.2599448
0.003;0.316159685;30.08252233
0.004;0.260173696;29.23019669
0.005;0.22508643;28.64862965
0.008;0.167675473;27.56652866
0.01;0.146382969;27.05973022
0.02;0.097372906;25.6302137
;;
lambda;bpp;48_48
0.0001;1.695466434;40.90688857
0.0002;1.341164644;38.81740263
0.0003;1.166100107;37.5400795
0.0004;1.028129016;36.62830462
0.0005;0.929749511;35.8508834
0.0008;0.733090324;34.14682662
0.001;0.668777447;33.49941423
0.002;0.47551719;31.39891362
0.003;0.390806331;30.2717211
0.004;0.340024893;29.50237488
0.005;0.304692695;28.87170012
0.008;0.24728721;27.66479469
0.01;0.22988398;27.22537175
0.02;0.173729413;25.59083107
;;
lambda;bpp;12_12
0.0001;1.708884239;40.81245254
0.0002;1.32810318;38.70229509
0.0003;1.127594719;37.34759116
0.0004;0.999560177;36.42009279
0.0005;0.914844494;35.76909401
0.0008;0.712551593;34.05481716
0.001;0.611174883;33.13882133
0.002;0.410394366;31.06602192
0.003;0.311885646;29.84684984
0.004;0.259110681;29.13471747
0.005;0.219862543;28.54216203
0.008;0.158992378;27.42417347
0.01;0.137301154;26.93981084
0.02;0.086591987;25.58898179
;;
lambda;bpp;20t_20
0.0001;1.675714977;40.85901499
0.0002;1.302213942;38.75601337
0.0003;1.107222033;37.45613304
0.0004;0.974129358;36.46870204
0.0005;0.881197138;35.77661422
0.0008;0.685919647;34.07806315
0.001;0.599624352;33.27357447
0.002;0.400844316;31.14712977
0.003;0.312738644;29.98205804
0.004;0.255695173;29.10556453
0.005;0.221135977;28.53293712
0.008;0.16206324;27.39969518
0.01;0.138429474;26.8356247
0.02;0.092402042;25.49334276
;;
lambda;bpp;64_64
0.0001;1.756248881;40.86710184
0.0002;1.405118051;38.84523485
0.0003;1.209994115;37.55455839
0.0004;1.075504817;36.55505608
0.0005;0.997706595;35.87131491
0.0008;0.808955132;34.29179322
0.001;0.73030373;33.54359441
0.002;0.545432031;31.47486021
0.003;0.46651376;30.36759171
0.004;0.420739911;29.63164697
0.005;0.376148082;28.9427583
0.008;0.316999808;27.73678241
0.01;0.293891254;27.15831088
0.02;0.250548248;25.741202
;;
lambda;bpp;12t_12
0.0001;1.72462264;40.83397259
0.0002;1.342464447;38.72669566
0.0003;1.144428335;37.43046381
0.0004;1.018843766;36.4939651
0.0005;0.909675116;35.73512027
0.0008;0.709250746;34.04881613
0.001;0.615218961;33.23149119
0.002;0.4057171;31.03581941
0.003;0.306786079;29.82609754
0.004;0.253577281;29.07440211
0.005;0.212604927;28.43658163
0.008;0.151331936;27.28298364
0.01;0.127469051;26.73753407
0.02;0.078328712;25.34728912
;;
lambda;bpp;24_24
0.0001;1.652121315;40.89361766
0.0002;1.28937111;38.89156919
0.0003;1.096766546;37.5631338
0.0004;0.972239099;36.59420335
0.0005;0.874872824;35.89295961
0.0008;0.687921559;34.21810164
0.001;0.606198334;33.45348477
0.002;0.409863475;31.38320242
0.003;0.320617547;30.19761503
0.004;0.267384754;29.34869625
0.005;0.232735985;28.79648494
0.008;0.174579921;27.64912966
0.01;0.152204244;27.13002289
0.02;0.10207172;25.62874675
;;
lambda;bpp;16_16
0.0001;1.677349967;40.83849104
0.0002;1.29762012;38.72849235
0.0003;1.115439571;37.46297485
0.0004;0.976106963;36.46702583
0.0005;0.889979742;35.7932305
0.0008;0.692586293;34.09477788
0.001;0.5991586;33.2320952
0.002;0.403410969;31.15740011
0.003;0.313357555;30.02991737
0.004;0.255085039;29.15894469
0.005;0.224664799;28.65640711
0.008;0.161455752;27.45951263
0.01;0.142336928;27.03943224
0.02;0.090270919;25.59450745
;;
lambda;bpp;24t_24
0.0001;1.663506279;40.83349204
0.0002;1.301102988;38.78577187
0.0003;1.052027001;37.37080534
0.0004;0.975209739;36.54007692
0.0005;0.877607384;35.7675646
0.0008;0.685543378;34.10163497
0.001;0.601785141;33.31495993
0.002;0.405500652;31.17840299
0.003;0.313160179;29.97455363
0.004;0.261745286;29.16235686
0.005;0.22751357;28.60306408
0.008;0.170882174;27.50211795
0.01;0.146280673;26.91675471
0.02;0.098275603;25.46672645
;;
lambda;bpp;16t_16
0.0001;1.704136883;40.83341336
0.0002;1.32025742;38.77007806
0.0003;1.124885845;37.44622161
0.0004;0.990867995;36.44918191
0.0005;0.894140965;35.74537611
0.0008;0.690330682;33.9979995
0.001;0.607954289;33.21780065
0.002;0.401168554;31.07031852
0.003;0.307869477;29.85472114
0.004;0.256306317;29.11739177
0.005;0.216832356;28.46290573
0.008;0.156438464;27.28736124
0.01;0.132190012;26.76672645
0.02;0.08505705;25.41421219
;;
lambda;bpp;32_32
0.0001;1.651587377;40.92140151
0.0002;1.295338899;38.87093077
0.0003;1.093667602;37.51179062
0.0004;0.963819398;36.56904142
0.0005;0.87869147;35.87236244
0.0008;0.690590311;34.17734313
0.001;0.613825902;33.45306388
0.002;0.419959022;31.29210577
0.003;0.336188313;30.16997211
0.004;0.285047104;29.37588542
0.005;0.250668637;28.79007244
0.008;0.197395131;27.71156439
0.01;0.173731198;27.14916459
0.02;0.123336498;25.63682949


==> data/kodak/struempler_meta.txt <==
rate psnr
0.08 25.8
0.15 27
0.25 28.2
0.75 32
% BD-rate vs ours: 31 %


==> data/kodak/vtm.txt <==
qp	rate_bpp	psnr
51	0.024162292	23.91789046
50	0.028817071	24.3279586
49	0.034053379	24.7475463
48	0.040323893	25.16636109
47	0.048197428	25.61636043
46	0.057227241	26.07865778
45	0.068033854	26.5573537
44	0.080441793	27.03837101
43	0.094985962	27.53184637
42	0.112308078	28.05045712
41	0.132280138	28.58882824
40	0.155334473	29.13742735
39	0.181550768	29.70441795
38	0.211847941	30.28598232
37	0.246222602	30.88292848
36	0.286368476	31.52441751
35	0.329553392	32.15115901
34	0.377057393	32.77564951
33	0.431722005	33.43798238
32	0.490481059	34.09540926
31	0.554562887	34.75287424
30	0.625506083	35.42429091
29	0.702374776	36.09884996
28	0.784213596	36.75959494
27	0.874500699	37.43365354
26	0.969913059	38.09584811
25	1.071265327	38.72742899
24	1.184121874	39.38859189
23	1.3027437	40.02973626
22	1.430012173	40.6600772

==> figures/2022_10_25--14_19_25--lmbda_0.0009--kodim19/hm_coded/res.txt <==
[16:32] PHILIPPE Pierrick INNOV/IT-S
HM

 kodim19    512x768    35    13290    0.27    31.48kodim19    512x768    34    15534    0.31    32.08kodim19    512x768    33    18225    0.37    32.70*kodim19    512x768    32    21183    0.43    33.32kodim19    512x768    31    24544    0.49    33.97*kodim19    512x768    30    28406    0.57    34.64kodim19    512x768    29    32325    0.65    35.28kodim19    512x768    28    36858    0.74    35.96kodim19    512x768    27    41725    0.84    36.62kodim19    512x768    26    46734    0.95    37.25kodim19    512x768    25    52649    1.07    37.93



==> figures/2022_10_25--14_19_25--lmbda_0.0009--kodim19/res.txt <==
psnr,ms_ssim_db,rate_y,rate_z,rate_mlp,all
33.189,15.766,0.546661376953125,0.0,0.042079467326402664,0.5887408256530762

==> figures/2022_10_25--14_19_25--lmbda_0.0009--kodim19/vtm/res.txt <==
kodim19    512x768    29    30367    0.61    36.01
kodim19    512x768    30    26513    0.53    35.34
kodim19    512x768    31    23013    0.46    34.68
kodim19    512x768    32    19946    0.40    34.05
kodim19    512x768    33    17154    0.34    33.41

==> figures/2022_10_25--17_12_41--lmbda0.01--kodim19/res.txt <==
psnr,ms_ssim_db,rate_y,rate_z,rate_mlp,all
27.699,9.930,0.10730361938476562,0.0,0.03807865083217621,0.14538227021694183
